Optical detection of the rapidly spinning white dwarf in V1460 Her

Accreting magnetic white dwarfs offer an opportunity to understand the interplay between spin-up and spin-down torques in binary systems. Monitoring of the white dwarf spin may reveal whether the white dwarf spin is currently in a state of near-equilibrium, or of uni-directional evolution towards longer or shorter periods, reflecting the recent history of the system and providing constraints for evolutionary models. This makes the monitoring of the spin history of magnetic white dwarfs of high interest. In this paper we report the results of a campaign of follow-up optical photometry to detect and track the 39 sec white dwarf spin pulses recently discovered in Hubble Space Telescope data of the cataclysmic variable V1460 Her. We find the spin pulsations to be present in g-band photometry at a typical amplitude of 0.4%. Under favourable observing conditions, the spin signal is detectable using 2-meter class telescopes. We measured pulse-arrival times for all our observations, which allowed us to derive a precise ephemeris for the white dwarf spin. We have also derived an orbital modulation correction that can be applied to the measurements. With our limited baseline of just over four years, we detect no evidence yet for spin-up or spin-down of the white dwarf, obtaining a lower limit of |P/Pdot|> 4e7 years, which is already 4 to 8 times longer than the timescales measured in two other cataclysmic variable systems containing rapidly rotating white dwarfs, AE Aqr and AR Sco.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
